Data-Driven Min-Max MPC with Integral Quadratic Constraints

Data-driven control of nonlinear systems with rigorous guarantees is a challenging control problem. Integral quadratic constraints (IQCs) provide a powerful framework for modeling nonlinearities. This paper presents a data-driven min-max model predictive control (MPC) synthesis method for unknown systems subject to (nonlinear) uncertainties using the IQC framework. The unknown system matrices are characterized by a set-membership representation using the input-state data and the knowledge of the IQCs. We derive two semidefinite programs (SDPs) that minimize an upper bound on the worst-case cost over all possible system dynamics and uncertainties. By iteratively solving these SDPs, the proposed state-feedback control law is obtained. We further prove that the resulting closed-loop system is exponentially stable and satisfies the input and state constraints. A numerical example demonstrates the validity of the proposed method.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> reference.txt <==
REFERENCES
Berberich, J., K¨ohler, J., M¨uller, M.A., and Allg¨ower,
F. (2021). Data-driven model predictive control with
stability and robustness guarantees. IEEE Transactions
on Automatic Control, 66(4), 1702–1717.
Berberich, J., Scherer, C.W., and Allg¨ower, F. (2023).
Combining prior knowledge and data for robust con-
troller design. IEEE Transactions on Automatic Con-
trol, 68(8), 4618–4633.
Coulson, J., Lygeros, J., and D¨orfler, F. (2019). Data-
enabled predictive control: In the shallows of the DeePC.
In Proc. European Control Conference (ECC), 307–312.
Fry, J.M., Farhood, M., and Seiler, P. (2017). IQC-based
robustness analysis of discrete-time linear time-varying
systems. International Journal of Robust and Nonlinear
Control, 27(16), 3135–3157.
Gupta, V., Klauser, E., and Karimi, A. (2026). Non-
parametric IQC multipliers in data-driven robust con-
troller synthesis. Automatica, 183, 112608.
Hu, B., Lacerda, M.J., and Seiler, P. (2017). Robustness
analysis of uncertain discrete-time systems with dissi-
pation inequalities and integral quadratic constraints.
International Journal of Robust and Nonlinear Control,
27(11), 1940–1962.
Kothare, M.V., Balakrishnan, V., and Morari, M. (1996).
Robust constrained model predictive control using linear
matrix inequalities. Automatica, 32(10), 1361–1379.
Luppi, A., De Persis, C., and Tesi, P. (2022). On data-
driven stabilization of systems with nonlinearities satis-
fying quadratic constraints. Systems & Control Letters,
163, 105206.
Markovsky, I. and D¨orfler, F. (2021). Behavioral systems
theory in data-driven analysis, signal processing, and
control. Annual Reviews in Control, 52, 42–64.
Markovsky, I., Huang, L., and D¨orfler, F. (2023). Data-
driven control based on the behavioral approach: From
theory to applications in power systems. IEEE Control
Systems Magazine, 43(5), 28–68.
Martin, T., Sch¨on, T.B., and Allg¨ower, F. (2023). Guaran-
tees for data-driven control of nonlinear systems using
semidefinite programming: A survey. Annual Reviews
in Control, 56, 100911.
Nguyen, H.H., Friedel, M., and Findeisen, R. (2023).
LMI-based data-driven robust model predictive control.
IFAC-PapersOnLine, 56(2), 4783–4788.
Scherer, C.W. and Weiland, S. (2000). Linear matrix
inequalities in control. New York : Spring-Verlag, 3
edition.
van Waarde, H.J., Eising, J., Camlibel, M.K., and Trentel-
man, H.L. (2023). The informativity approach: To data-
driven analysis and control. IEEE Control Systems
Magazine, 43(6), 32–66.
Veenman, J. and Scherer, C.W. (2014). IQC-synthesis with
general dynamic multipliers. International Journal of
Robust and Nonlinear Control, 24(17), 3027–3056.
Veenman, J., Scherer, C.W., and K¨oro˘glu, H. (2016).
Robust stability and performance analysis based on
integral quadratic constraints. European Journal of
Control, 31, 1–32.
Verhoek, C., Eising, J., D¨orfler, F., and T´oth, R. (2024).
Decoupling parameter variation from noise: Biquadratic
lyapunov forms in data-driven LPV control. In 63rd
IEEE Conference on Decision and Control (CDC),
6761–6766.
Wang, Y., Liu, Q., and Shang, C. (2025). On min-max
robust data-driven predictive control considering non-
unique solutions to behavioral representation. arXiv
preprint arXiv:2501.17350.
Xie, Y., Berberich, J., and Allg¨ower, F. (2024). Data-
driven min-max MPC for linear systems. In 2024
American Control Conference (ACC), 3184–3189.
Xie, Y., Berberich, J., and Allg¨ower, F. (2026). Data-
driven min-max MPC for linear systems: Robustness
and adaptation. Automatica, 183, 112612.
Xie, Y., Berberich, J., Br¨andle, F., and Allg¨ower, F.
(2025a). Data-driven min-max MPC for LPV systems
with unknown scheduling signal. European Journal of
Control, 101373.
Xie, Y., Berberich, J., Str¨asser, R., and Allg¨ower, F.
(2025b). Bilinear data-driven min-max MPC: Designing
rational controllers via sum-of-squares optimization. In
64th IEEE Conference on Decision and Control (CDC),
1042–1045.
